CodexDB: Generating Code for Processing SQL Queries using GPT-3 Codex

CodexDB is an SQL processing engine whose internals can be customized via natural language instructions. CodexDB is based on OpenAI's GPT-3 Codex model which translates text into code. It is a framework on top of GPT-3 Codex that decomposes complex SQL queries into a series of simple processing steps, described in natural language. Processing steps are enriched with user-provided instructions and descriptions of database properties. Codex translates the resulting text into query processing code. An early prototype of CodexDB is able to generate correct code for a majority of queries of the WikiSQL benchmark and can be customized in various ways.

==> old/performance/pandas/times.csv <==
10,1000,100000
0.5182416439056396,0.5072205066680908,2.2493972778320312
0.5060694217681885,0.5094733238220215,1.909949541091919
0.49506378173828125,0.5112898349761963,2.1387500762939453
0.5042915344238281,0.5044829845428467,1.9403979778289795
0.5039668083190918,0.512901782989502,3.700700521469116
0.5148701667785645,0.5038154125213623,3.570519208908081
0.5405130386352539,0.5409646034240723,3.4421606063842773
0.5315470695495605,0.5654287338256836,6.496567487716675
0.5425598621368408,0.5650885105133057,6.700305700302124
0.5404984951019287,0.5353314876556396,6.334453105926514
0.5307798385620117,0.5316123962402344,5.707839012145996
0.5250108242034912,0.5379881858825684,6.008005857467651
0.547091007232666,0.5329244136810303,5.960061311721802
0.5302257537841797,0.5401816368103027,6.116153717041016
0.5368824005126953,0.5499403476715088,8.827397584915161
0.5687932968139648,0.5357105731964111,9.85880184173584
0.5651021003723145,0.5555949211120605,9.803255081176758
0.5549383163452148,0.5506527423858643,9.578844547271729
0.5573511123657227,0.5082519054412842,1.907879114151001
0.5194101333618164,0.5093939304351807,1.8637440204620361
0.5096096992492676,0.49917078018188477,1.910994291305542
0.4975247383117676,0.5145604610443115,2.2507359981536865
0.5003786087036133,0.5006494522094727,2.1390984058380127
0.5065836906433105,0.5183508396148682,2.1743886470794678
0.4873216152191162,0.4877159595489502,1.1563496589660645
0.4995124340057373,0.49474573135375977,1.2463700771331787
-1.0,-1.0,-1.0
0.49315476417541504,0.4920194149017334,1.6817195415496826
0.5212960243225098,0.5672283172607422,11.584536790847778
0.5831725597381592,0.583960771560669,11.605878114700317
0.5644302368164062,0.5078675746917725,1.9477508068084717
0.49812936782836914,0.506941556930542,2.3023812770843506
0.49881649017333984,0.49685168266296387,2.8096299171447754
0.49587345123291016,0.5146520137786865,2.580016851425171
-1.0,-1.0,-1.0
0.4991488456726074,0.5000588893890381,2.6797220706939697
0.510530948638916,0.5171945095062256,2.996917963027954
0.5081257820129395,0.5079653263092041,2.9190683364868164
0.5130605697631836,0.530362606048584,2.665884256362915
0.501683235168457,0.5159220695495605,3.014087200164795
0.5106043815612793,0.5178587436676025,3.014770746231079
0.5247402191162109,0.5198025703430176,3.5221548080444336
0.5211653709411621,0.5210983753204346,3.254322052001953
-1.0,-1.0,-1.0
0.5060920715332031,0.5124940872192383,3.2701618671417236
0.5241198539733887,0.5315988063812256,5.00581169128418
0.5200557708740234,0.5171530246734619,3.5289089679718018
0.5112016201019287,0.5029025077819824,1.8212976455688477
0.4964866638183594,0.49062252044677734,1.3922245502471924
0.5018150806427002,0.5174791812896729,2.135728597640991
0.4974191188812256,0.49965429306030273,1.4429230690002441
0.5018477439880371,0.49321794509887695,2.0235393047332764
0.5048387050628662,0.49506640434265137,2.225980281829834
0.5057635307312012,0.5005497932434082,1.784121036529541
0.5039157867431641,0.5034818649291992,2.2904555797576904
0.5044379234313965,0.5057830810546875,2.6299445629119873
0.5100059509277344,0.5065929889678955,2.598071336746216
0.5080022811889648,0.5037455558776855,2.7227866649627686
0.49571871757507324,0.5039763450622559,2.9125425815582275
0.49938058853149414,0.49954962730407715,1.9112694263458252
0.4962162971496582,0.508995771408081,2.800858497619629
0.5073003768920898,0.49416160583496094,1.8433544635772705
0.4974076747894287,0.5028376579284668,1.7906639575958252
0.5008001327514648,0.5045332908630371,1.8565013408660889
0.5314517021179199,0.5223789215087891,2.356138229370117
0.5150289535522461,0.5035853385925293,2.7789247035980225
-1.0,-1.0,-1.0
-1.0,-1.0,-1.0
-1.0,-1.0,-1.0
-1.0,-1.0,-1.0
0.5059554576873779,0.6492063999176025,25.28291368484497
0.6141891479492188,0.656325101852417,25.714207410812378
-1.0,-1.0,-1.0
0.6061809062957764,0.6102073192596436,21.349480152130127
0.6018123626708984,0.59590744972229,19.09136176109314
0.6057679653167725,0.5407800674438477,6.862252473831177
0.5488810539245605,0.5564305782318115,8.77963137626648
0.542473554611206,0.5548605918884277,8.236747741699219
0.5234830379486084,0.5444283485412598,8.395919799804688
0.5466339588165283,0.5166654586791992,3.141447067260742
0.5051290988922119,0.4988822937011719,1.8616695404052734
0.5022110939025879,0.4953601360321045,1.5761635303497314
0.5019910335540771,0.5072348117828369,1.5888338088989258
0.5084125995635986,0.5018835067749023,1.8912320137023926
0.5135452747344971,0.5355844497680664,4.3944292068481445
0.5293514728546143,0.5113699436187744,1.4547548294067383
-1.0,-1.0,-1.0
0.4951643943786621,0.4938952922821045,1.4230005741119385
0.4988746643066406,0.5069937705993652,1.6864454746246338
0.49749016761779785,0.5119421482086182,4.20379376411438
0.5130882263183594,0.5345332622528076,3.942014217376709
0.5363879203796387,0.6046192646026611,13.455451965332031
0.5486288070678711,0.6390376091003418,19.13849449157715
0.5615932941436768,0.5979437828063965,13.112235069274902
0.5669808387756348,0.5810043811798096,10.837859153747559
0.5624094009399414,0.6070163249969482,13.268665790557861
0.5537188053131104,0.5258550643920898,3.2327048778533936
0.5208461284637451,0.5215997695922852,2.0106258392333984
0.5070507526397705,0.5131669044494629,1.8928451538085938
0.5099551677703857,0.5283088684082031,1.4247572422027588


==> old/performance/pandas/times_25.csv <==
10,1000,100000
0.5515010356903076,0.5272397994995117,2.2921879291534424
0.49947619438171387,0.5049042701721191,1.9024453163146973
0.50504469871521,0.4978344440460205,2.181657075881958
0.49836015701293945,0.5106613636016846,1.9049408435821533
0.5027461051940918,0.5306394100189209,3.7127277851104736
0.5113186836242676,0.5215177536010742,3.5199551582336426
0.5308964252471924,0.5226294994354248,3.4235143661499023
0.5183959007263184,0.537846565246582,6.450505971908569
0.5502400398254395,0.5403873920440674,6.674306154251099
0.534142017364502,0.5252015590667725,6.329557657241821
0.525869607925415,0.5359065532684326,5.683679819107056
0.5327873229980469,0.5296697616577148,6.057565689086914
0.5540454387664795,0.538921594619751,5.952319145202637
0.5271596908569336,0.5319695472717285,6.102742910385132
0.5276327133178711,0.5454919338226318,8.765304565429688
0.5841374397277832,0.5902070999145508,9.993587732315063
0.5587363243103027,0.5474457740783691,9.770218849182129
0.5827512741088867,0.5479121208190918,9.563770055770874
0.5624196529388428,0.502974271774292,1.8976082801818848
0.507728099822998,0.5188157558441162,1.8822791576385498
0.5019481182098389,0.49965667724609375,1.9147355556488037
0.49937868118286133,0.5041854381561279,2.2102549076080322
0.500845193862915,0.5044934749603271,2.155789375305176
0.4962754249572754,0.49233412742614746,2.1508071422576904
0.486997127532959,0.4916372299194336,1.166724681854248


==> old/performance/sql/times.csv <==
10,1000,100000
0.2890048027038574,0.07573890686035156,4.8999998569488525
0.05242204666137695,0.0719916820526123,4.8911378383636475
0.05268573760986328,0.07369184494018555,4.874151945114136
0.05066347122192383,0.07256650924682617,4.61345911026001
0.06495237350463867,0.10406303405761719,8.52076005935669
0.06343364715576172,0.09642481803894043,8.225212812423706
0.06390738487243652,0.09650516510009766,8.536716938018799
0.09198880195617676,0.16443824768066406,16.368974685668945
0.08881950378417969,0.16706252098083496,16.726367950439453
0.0869593620300293,0.15665292739868164,16.396300554275513
0.08273458480834961,0.1417837142944336,14.912575483322144
0.08487462997436523,0.1491560935974121,15.261334657669067
0.08414244651794434,0.14351487159729004,15.231749057769775
0.08515644073486328,0.14664363861083984,15.310936689376831
0.12071061134338379,0.19028282165527344,22.746191024780273
0.11890316009521484,0.1835768222808838,21.87065577507019
0.11839079856872559,0.17990779876708984,23.062727212905884
0.11991643905639648,0.18055272102355957,21.89163875579834
0.05345630645751953,0.06868720054626465,4.224928617477417
0.05406665802001953,0.06900572776794434,4.239407062530518
0.05018186569213867,0.06712579727172852,4.3060479164123535
0.05269265174865723,0.0688021183013916,4.281839847564697
0.05407309532165527,0.07226324081420898,4.265940189361572
0.04897737503051758,0.07515096664428711,5.26005744934082
0.0487515926361084,0.06838011741638184,4.342676877975464
0.045700788497924805,0.07126307487487793,4.6535115242004395
-1.0,-1.0,-1.0
0.04780936241149902,0.06980705261230469,4.358254909515381
0.0352787971496582,0.20502901077270508,25.316030740737915
0.1403207778930664,0.20500707626342773,25.3321795463562
0.03449511528015137,0.08040547370910645,4.810452461242676
0.052294254302978516,0.07441139221191406,4.7915198802948
0.05406665802001953,0.07648849487304688,5.086563348770142
0.05202317237854004,0.07568836212158203,4.77655816078186
-1.0,-1.0,-1.0
0.03563189506530762,0.07537102699279785,5.023108959197998
0.05888056755065918,0.08298254013061523,5.322735071182251
0.058691978454589844,0.0796515941619873,5.262399673461914
0.05897879600524902,0.07677102088928223,5.298984527587891
0.057436466217041016,0.07729482650756836,5.306894302368164
0.06070685386657715,0.08467268943786621,5.276163816452026
0.03354644775390625,0.09452104568481445,7.63803768157959
0.06507539749145508,0.0946502685546875,8.10547399520874
-1.0,-1.0,-1.0
0.06372857093811035,0.09007835388183594,7.375457525253296
0.06501102447509766,0.09565114974975586,8.012744665145874
0.06520700454711914,0.0928804874420166,7.60158109664917
0.032679080963134766,0.06891179084777832,3.5550732612609863
0.03234720230102539,0.07860565185546875,5.258805274963379
0.04616403579711914,0.07764697074890137,5.539398670196533
0.050425052642822266,0.08000922203063965,5.316826343536377
0.03258466720581055,0.0770559310913086,4.853819847106934
0.050873756408691406,0.07615947723388672,4.84368896484375
0.0489044189453125,0.07498717308044434,4.50819730758667
0.0338749885559082,0.0780799388885498,4.634485960006714
0.056426286697387695,0.07428979873657227,4.597604513168335
0.05552864074707031,0.07464241981506348,4.596337795257568
0.0550537109375,0.07371234893798828,4.620964527130127
0.05652499198913574,0.07745695114135742,4.6883299350738525
0.03508114814758301,0.08530688285827637,6.402990102767944
0.05202007293701172,0.08618807792663574,6.720398187637329
0.05056619644165039,0.08449125289916992,6.323347806930542
0.051466941833496094,0.08565831184387207,6.412029504776001
0.04991006851196289,0.08080673217773438,6.341023921966553
0.03118276596069336,0.07550501823425293,4.3214874267578125
0.05479574203491211,0.07512903213500977,4.65038275718689
-1.0,-1.0,-1.0
-1.0,-1.0,-1.0
-1.0,-1.0,-1.0
-1.0,-1.0,-1.0
0.04265022277832031,0.5379436016082764,65.78006935119629
0.18963623046875,0.5237431526184082,63.78593134880066
-1.0,-1.0,-1.0
0.17702841758728027,0.5323348045349121,63.66067671775818
0.17615675926208496,0.5172500610351562,63.447996616363525
0.03715682029724121,0.19889044761657715,22.613163232803345
0.09333610534667969,0.19247913360595703,22.846134901046753
0.09590601921081543,0.1951284408569336,23.720101594924927
0.09468626976013184,0.20013880729675293,22.5130512714386
0.03430438041687012,0.08670926094055176,6.626364231109619
0.03253960609436035,0.06088829040527344,2.8229994773864746
0.04796147346496582,0.061094045639038086,2.8321046829223633
0.05036163330078125,0.06073284149169922,2.9231839179992676
0.04736924171447754,0.06078624725341797,2.818402051925659
0.033792972564697266,0.11066031455993652,10.345958709716797
0.03276371955871582,0.07701778411865234,4.9759252071380615
-1.0,-1.0,-1.0
0.04776120185852051,0.07471370697021484,4.966292381286621
0.03289628028869629,0.06437969207763672,3.37563419342041
0.0351715087890625,0.1213674545288086,11.924229383468628
0.0779733657836914,0.12376880645751953,11.166590690612793
0.0395355224609375,0.31420302391052246,40.369086503982544
0.12142300605773926,0.32578372955322266,40.2334144115448
0.1186518669128418,0.32718658447265625,40.15728974342346
0.11847758293151855,0.32909297943115234,40.518070936203
0.11414957046508789,0.3237135410308838,40.372578382492065
0.034352779388427734,0.09429693222045898,7.806623220443726
0.03290605545043945,0.07088637351989746,3.648277997970581
0.048686981201171875,0.06936335563659668,3.6619741916656494
0.05078387260437012,0.06635904312133789,3.3662269115448


==> old/performance/sql/times_25.csv <==
10,1000,100000
0.261821985244751,0.07393336296081543,4.8643598556518555
0.0509648323059082,0.07407569885253906,4.844802141189575
0.05554318428039551,0.07378864288330078,4.864825248718262
0.055822134017944336,0.07383489608764648,4.589856386184692
0.06137847900390625,0.0975644588470459,8.511878490447998
0.06373953819274902,0.09552645683288574,8.179554462432861
0.06348967552185059,0.09893965721130371,8.525641918182373
0.09200263023376465,0.15541815757751465,16.324383020401
0.0845952033996582,0.1524658203125,16.673237085342407
0.08586478233337402,0.15280675888061523,16.293535709381104
0.08390283584594727,0.1393260955810547,14.986393928527832
0.08233451843261719,0.14628005027770996,15.30524730682373
0.08544754981994629,0.14471769332885742,15.307693243026733
0.08353638648986816,0.14093446731567383,15.346712350845337
0.11851000785827637,0.1827390193939209,24.055304288864136
0.1189887523651123,0.1846451759338379,22.094555139541626
0.12099123001098633,0.18862557411193848,24.206181049346924
0.11909341812133789,0.17791962623596191,24.188093185424805
0.05509757995605469,0.0710299015045166,4.265597343444824
0.05197477340698242,0.07256793975830078,4.285613298416138
0.052969932556152344,0.07138848304748535,4.294886350631714
0.05106186866760254,0.0719444751739502,4.265848398208618
0.052373409271240234,0.07218718528747559,4.234833717346191
0.04663228988647461,0.07654905319213867,5.2793614864349365
0.04800224304199219,0.07047724723815918,4.35938286781311


==> plots/performance/datatable/times.csv <==
1000,1000000
0.8544647693634033,6.369319677352905
0.1786329746246338,5.190204620361328
0.17922043800354004,5.19830060005188
-1.0,-1.0
0.18129348754882812,11.651463747024536
0.6743443012237549,12.033621072769165
0.242048978805542,11.601680278778076
-1.0,-1.0
0.24775910377502441,22.7340304851532
-1.0,-1.0


==> plots/performance/pandas/times.csv <==
1000,1000000
0.8156394958496094,15.163674116134644
0.5975542068481445,14.831243991851807
0.623629093170166,12.696838617324829
0.595874547958374,13.934276103973389
0.5984065532684326,29.8685884475708
0.6949076652526855,30.722336769104004
0.6706807613372803,29.843199729919434
-1.0,-1.0
0.6718690395355225,46.853681325912476
0.8176114559173584,53.27092099189758


==> plots/performance/plain/times.csv <==
1000,1000000
0.13056063652038574,34.09830355644226
0.5798995494842529,15.251586437225342
0.5788843631744385,14.835984945297241
0.14829468727111816,30.593372106552124
-1.0,-1.0
0.5999188423156738,29.028321266174316
0.954643726348877,69.10435342788696
0.7289800643920898,54.379977226257324
0.839097261428833,62.79997420310974
0.8057065010070801,53.11082148551941


==> plots/performance/sql/times.csv <==
sf1k,sf1m
0.3669159412384033,42.81782102584839
0.17087054252624512,42.98941516876221
0.16587138175964355,43.08476161956787
0.1593475341796875,40.463587284088135
0.10203266143798828,64.37730097770691
0.28670501708984375,66.92071771621704
0.16251897811889648,117.2097954750061
0.5400106906890869,123.69823050498962
0.541130542755127,121.5111939907074
0.16150712966918945,121.92070198059082


==> plots/performance/vaex/times.csv <==
1000,1000000
3.2348763942718506,34.525914669036865
2.243036985397339,33.65594029426575
2.243875503540039,30.909777641296387
-1.0,-1.0
2.2081139087677,65.53962206840515
-1.0,-1.0
2.2957024574279785,62.567466259002686
-1.0,-1.0
2.399432420730591,77.86141705513
-1.0,-1.0

